Improved microgrid resiliency through distributionally robust optimization under a policy-mode framework

Critical energy infrastructure are constantly understress due to the ever increasing disruptions caused by wildfires, hurricanes, other weather related extreme events and cyber-attacks. Hence it becomes important to make critical infrastructure resilient to threats from such cyber-physical events. Such events are however hard to predict and numerous in nature and type, making it infeasible to become resilient to all possible cyber-physical event as such an approach would make the system operation overly conservative. Furthermore, distributions of such events are hard to predict and historical data available on such events is sparse. To deal with these issues, we present a policy-mode framework that enumerates and predicts the probability of various cyber-physical events on top of a distributionally robust optimization (DRO) that is robust to the sparsity of the available historical data. The proposed algorithm is illustrated on an islanded microgrid example: a modified IEEE 123-node feeder with distributed energy resources (DERs) and energy storage.

==> template_images/readme.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Readme.txt, List of files used in PNNL LaTeX Document Class
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Written by Amy Hendrickson, TeXnology Inc.
%% http://www.texnology.com amyh@texnology.com
%% August 1, 2018
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

pnnl.cls     Document class file

Docs.pdf     Documentation 

fonts.zip        Repository for fonts: put them in a \fonts directory
                 one level up from the directory in which you are working.

template.tex     A file containing all the commands that are unique to
                 this style, with explanations of how to use them

SamplePages.tex/.pdf    Compare SamplePages.tex with SamplePages.pdf 
                        to see how to enter commands correctly.

Illustration Files for PNNL style:
FrontCoverGraphic.jpg, BackDoverGraphic.jpg, DOEgreen.jpg
OUO-frontcover.jpg, FOUO-frontcover.jpg, SSI-frontcover.jpg

Illustration files used in SamplePages.tex:
koala.jpg, sunset.jpg, sampfig.jpg

Disclaimer Files:
draftdisclaimer.jpg, LimitedDistribution.jpg,
ssidisclaimer.jpg, defaultdisclaimer.jpg

To appear at the bottom of pages when SSI is true
SSI-LimitedDistribStatement.jpg

readme.txt      List of files and their uses

